Semantic Loss Functions for Neuro-Symbolic Structured Prediction

Structured output prediction problems are ubiquitous in machine learning. The prominent approach leverages neural networks as powerful feature extractors, otherwise assuming the independence of the outputs. These outputs, however, jointly encode an object, e.g. a path in a graph, and are therefore related through the structure underlying the output space. We discuss the semantic loss, which injects knowledge about such structure, defined symbolically, into training by minimizing the network's violation of such dependencies, steering the network towards predicting distributions satisfying the underlying structure. At the same time, it is agnostic to the arrangement of the symbols, and depends only on the semantics expressed thereby, while also enabling efficient end-to-end training and inference. We also discuss key improvements and applications of the semantic loss. One limitations of the semantic loss is that it does not exploit the association of every data point with certain features certifying its membership in a target class. We should therefore prefer minimum-entropy distributions over valid structures, which we obtain by additionally minimizing the neuro-symbolic entropy. We empirically demonstrate the benefits of this more refined formulation. Moreover, the semantic loss is designed to be modular and can be combined with both discriminative and generative neural models. This is illustrated by integrating it into generative adversarial networks, yielding constrained adversarial networks, a novel class of deep generative models able to efficiently synthesize complex objects obeying the structure of the underlying domain.

==> README.txt <==
Attached the book template, which we'll be using for now.
 
Please unzip, keeping the folder structure intact. 
 
Important instructions:
* A dummy chapter template is created for you named chapter-dummy.
* Copy the chapter-dummy folder and name it as your chapter name (short folder name is preferred), suppose it's chapter-xyz.
* Then edit only in your subfolder(s). chapter-xyz/ 
    The main file is chap.tex.
* Many packages are included in main file (nesybook.sty). Don't add or remove packages on this file. 
* Just include your text file/style file in the main nesybook.sty file. 

* Most probably you don't need to include more packages. If you need to include additional packages or define macros, then do so *only* in chap.sty within your folder. Please keep in mind that all these definitions are global, i.e. make sure they are unique (e.g., by using your name as part of the macro command. Please avoid using additional packages. If you do need additional packages, we'll do our best to accommodate them, but in case of incompatibilities you may have to remove the use of your package.


Compiling paper source with latex:

* Using Overleaf (recommended):
    * Upload the zip in overleaf and verify the paths are okay. overleaf will automatically create the references and other stuff.


* Using local latex compiler:
    * Use BibTeX. To compile, do the compilation from the main folder. To get
    the chapter bibliography updated, you need to use the following sequence:
    pdflatex nesybook
    bibtex yourfolder/chap
    pdflatex nesybook
    pdflatex nesybook

    Note: 
    -- You need to run pdflatex twice after the bibtex call. To compile the whole template, including the bibtex calls.
    -- When running bibtex on yourfolder/chap you may get error like this: "I couldn't open database file " 
        and then something like yourfolder/reference.bib
    -- if you encounter this error just remove the yourfolder from line 8 of chap.aux file.
    -- after removing line 8 of chap.aux file will look like this: \bibdata{reference}


* After writing send the full latex package.

 
Note:
 
* Printing will be in greyscale, so please avoid color figures or make sure that they are very readable in greyscale.
 
* If you notice that you would have significantly more or fewer pages than originally planned, please let us know and we'll try to accommodate that.
 
* feel free to comment out all other chapter calls in the main file, which may speed up your latex calls.

* If you use \label command to refer your chapter or section, please add the first author's name in the label to make it unique and avoid the conflicts. E.g. \label{firstauthorfullname:section1} 
 
* eventually, you will only have to send us your folder(s).
 
Any problems with the template - feel free to contact me.
